Lattice-Based Minimum-Distortion Data Hiding

Lattices have been conceived as a powerful tool for data hiding. While conventional studies and applications focus on achieving the optimal robustness versus distortion tradeoff, in some applications such as data hiding in medical/physiological signals, the primary concern is to achieve a minimum amount of distortion to the cover signal. In this paper, we revisit the celebrated quantization index modulation (QIM) scheme and propose a minimum-distortion version of it, referred to as MD-QIM. The crux of MD-QIM is to move the data point to only the boundary of the Voronoi region of the lattice point indexed by a message, which suffices for subsequent correct decoding. At any fixed code rate, the scheme achieves the minimum amount of distortion by sacrificing the robustness to the additive white Gaussian noise (AWGN) attacks. Simulation results confirm that our scheme significantly outperforms QIM in terms of mean square error (MSE), peak signal to noise ratio (PSNR) and percentage residual difference (PRD).

==> related_refs.txt <==
How to tweak the conventional QIM scheme towards a version of minimum distortion is an interesting open problem. We contribute by proposing an improved QIM scheme (referred to as MD-QIM) in which the cover signal is either staying still, or only moved to the border of a packing region. Moreover, we rigorously analyze the mean square error difference between MD-QIM and the original QIM.

[1] S. Lyu, A. Campello, and C. Ling, ¡°Ring compute-and-forward over block-fading channels,¡± IEEE Trans. Inf. Theory, vol. 65, no. 11, pp. 6931¨C6949, 2019.

[2] B. Feng, W. Lu, W. Sun, J. Huang, and Y. Shi, ¡°Robust image watermarking based on tucker decomposition and adaptive-lattice quantization index modulation,¡± Signal Process. Image Commun., vol. 41, pp. 1¨C14, 2016.

[3] B. Feng, J. Weng, W. Lu, and B. Pei, ¡°Multiple watermarking using multilevel quantization index modulation,¡± in Digital Forensics and Watermarking - 15th International Workshop, IWDW 2016, Beijing, China, pp. 312¨C326, 2016.

[1] B. Chen and G. W. Wornell, ¡°Quantization index modulation: A class of provably good methods for digital watermarking and information embedding,¡± IEEE Trans. Inf. Theory, vol. 47, no. 4, pp. 1423¨C1443, 2001.

[2] Q. Zhang and N. Boston, ¡°Quantization index modulation using the E8 lattice,¡± in Proceedings of the Annual Allerton Conference on Communication Control and Computing, no. 1, pp. 488¨C489, 2003.

[3] C. Chen, W. Huang, L. Zhang, and W. H. Mow, ¡°Robust and unobtrusive display-to-camera communications via blue channel embedding,¡± IEEE Trans. Image Process., vol. 28, no. 1, pp. 156¨C169, 2019.
